A hybrid inference system for improved curvature estimation in the level-set method using machine learning

We present a novel hybrid strategy based on machine learning to improve curvature estimation in the level-set method. The proposed inference system couples enhanced neural networks with standard numerical schemes to compute curvature more accurately. The core of our hybrid framework is a switching mechanism that relies on well established numerical techniques to gauge curvature. If the curvature magnitude is larger than a resolution-dependent threshold, it uses a neural network to yield a better approximation. Our networks are multilayer perceptrons fitted to synthetic data sets composed of sinusoidal- and circular-interface samples at various configurations. To reduce data set size and training complexity, we leverage the problem's characteristic symmetry and build our models on just half of the curvature spectrum. These savings lead to a powerful inference system able to outperform any of its numerical or neural component alone. Experiments with stationary, smooth interfaces show that our hybrid solver is notably superior to conventional numerical methods in coarse grids and along steep interface regions. Compared to prior research, we have observed outstanding gains in precision after training the regression model with data pairs from more than a single interface type and transforming data with specialized input preprocessing. In particular, our findings confirm that machine learning is a promising venue for reducing or removing mass loss in the level-set method.

==> models/7/hybrid/comparison.txt <==
  Method            | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Neural model      |     1.8156924770e-01  |     7.2426493610e+00  |     8.2914620004e-02
* Numerical method  |     4.5113325862e+00  |     2.9265523200e+01  |     5.1417574048e+01

==> models/7/hybrid/trainingLog.csv <==
epoch,loss,mae,val_loss,val_mae
0,0.0002737373442724633,0.01021518,0.00010931002512296744,0.007134248
1,9.206486820706179e-05,0.0065421965,9.382713390491027e-05,0.00665337
2,6.420573523757593e-05,0.005442854,5.242601054119742e-05,0.0050127944
3,5.091910527768493e-05,0.004832229,4.107495122425955e-05,0.0042364267
4,4.236973067214205e-05,0.0043987413,3.9718852122336784e-05,0.0043616057
5,3.6562155569614286e-05,0.0040813847,2.944449262321681e-05,0.0035702265
6,3.2477179260531245e-05,0.003838055,2.9369254458237294e-05,0.003640151
7,2.93444384139246e-05,0.0036491393,2.7924542914751217e-05,0.0034949211
8,2.6955419765662613e-05,0.0034946597,2.5851976871925948e-05,0.0033448804
9,2.493257301004923e-05,0.0033566914,2.331157787351832e-05,0.0032105895
10,2.351457752762932e-05,0.003250297,2.568601119836605e-05,0.0034292545
11,2.2061893736621143e-05,0.0031486547,1.9382152212577105e-05,0.0030202656
12,2.09909914037308e-05,0.0030647821,1.9236548181960142e-05,0.0029090773
13,1.986975299996378e-05,0.0029781116,1.9314822469301854e-05,0.002908061
14,1.9153315502519565e-05,0.0029124995,1.901198170797164e-05,0.002939466
15,1.829613750628068e-05,0.002850556,2.1068555450387822e-05,0.0030746602
16,1.7627107475501462e-05,0.002794719,1.5806869302999465e-05,0.0025984084
17,1.7023757854103016e-05,0.0027386504,1.7178163820057685e-05,0.002760208
18,1.650136505006773e-05,0.0026955297,1.9805386764526846e-05,0.002940636
19,1.6025263442655592e-05,0.0026575588,1.769935453547667e-05,0.0028570823
20,1.5537448247525537e-05,0.002614091,1.4609718413320505e-05,0.0024981014
21,1.5103575411645499e-05,0.0025769258,1.4412025732928274e-05,0.0024558024
22,1.469215116361605e-05,0.0025416238,1.2943014501808926e-05,0.0023593835
23,1.4367737078451567e-05,0.002510705,1.4207030188542231e-05,0.002506483
24,1.3988902331380519e-05,0.002479394,1.3145882295720211e-05,0.002381973
25,1.3820612271269361e-05,0.0024576702,1.626222769039551e-05,0.002653762
26,1.3449935892491307e-05,0.0024273433,1.2307930264934679e-05,0.0022862186
27,1.319837118919789e-05,0.0024034884,1.2614310677635668e-05,0.002300984
28,1.3027275092303101e-05,0.0023836943,1.340966537168967e-05,0.0024477623
29,1.2728313206006831e-05,0.002356198,1.2847077161037335e-05,0.0023369805
30,1.2443763844790214e-05,0.002332087,1.1440844805154567e-05,0.0022320112
31,1.2248832068312797e-05,0.0023153324,1.1140018669224949e-05,0.002128871
32,1.2036978010839679e-05,0.002294764,1.2368545246130753e-05,0.0023867849
33,1.1876695081589272e-05,0.0022750942,1.0746645417188612e-05,0.0021308197
34,1.1712135334374467e-05,0.002263161,1.1413851854630926e-05,0.0021539251
35,1.150328929945261e-05,0.0022407242,1.2124702011951652e-05,0.0023772197
36,1.133036625692286e-05,0.0022244467,1.060989590375171e-05,0.0021453756
37,1.1206500110273978e-05,0.0022127177,1.1961169572764668e-05,0.002332694
38,1.1125297214648022e-05,0.0022007418,1.242684775970808e-05,0.0025337974
39,1.0950795040639794e-05,0.0021848346,1.0740916424057407e-05,0.0021098533
40,1.0743564374244652e-05,0.0021683276,9.981003127955495e-06,0.0020587454
41,1.0663968425225443e-05,0.0021555393,1.0396400508626924e-05,0.0020938432
42,1.0545678650707494e-05,0.0021464352,1.4105302032935154e-05,0.0023901255
43,1.0483758892884477e-05,0.0021362118,9.50301795318827e-06,0.0019717584
44,1.038499736400743e-05,0.0021258746,1.0773556416679921e-05,0.0021551817
45,1.025578935950807e-05,0.002114219,1.0277696856299888e-05,0.0021433395
46,1.0150213510227308e-05,0.0021034419,9.898576828136643e-06,0.0020306983
47,1.0039918251446373e-05,0.0020930644,1.0979720405267947e-05,0.0022401812
48,9.914100465216897e-06,0.0020791648,1.0431620285028721e-05,0.0020801937
49,9.904297602193498e-06,0.0020765073,1.041604932954987e-05,0.002163661
50,9.756680039034347e-06,0.002066958,9.779785216321017e-06,0.0020225558
51,9.693535717406474e-06,0.0020540059,9.005247498119361e-06,0.0019527287
52,9.576550136173781e-06,0.00204473,8.412499900801687e-06,0.0018637845
53,9.467305689840367e-06,0.0020335726,8.916652739284616e-06,0.0018940859
54,9.466141828492146e-06,0.0020298893,9.798864232084793e-06,0.0020417923
55,9.37382406126611e-06,0.002022945,9.188979290852138e-06,0.0020350784
56,9.261001743943448e-06,0.0020113222,1.1223513407242097e-05,0.0023358583
57,9.17164790745679e-06,0.0019992555,9.167058086295846e-06,0.001986403
58,9.132438909025374e-06,0.001998801,9.639967923944637e-06,0.002021484
59,9.066078458077126e-06,0.0019879267,9.488234311647672e-06,0.0020266816
60,8.994798618973658e-06,0.0019824482,1.0022905719155835e-05,0.0021677169
61,8.981260739612455e-06,0.001978087,9.11823186802814e-06,0.0019315958
62,8.85964381033789e-06,0.0019680022,9.263957533027112e-06,0.0020414249
63,8.833822750226983e-06,0.0019661314,9.064184304537913e-06,0.0019609758
64,8.715611424951334e-06,0.0019538354,9.69699241451763e-06,0.0020417308
65,8.712760976000183e-06,0.0019502491,9.452575282488319e-06,0.0019923463
66,8.663624685328046e-06,0.0019466153,1.0691127336216381e-05,0.0021857559
67,8.573277849865749e-06,0.0019336441,8.600055514609922e-06,0.0019280834
68,5.910594586229185e-06,0.0015710671,6.08365784993982e-06,0.0015341768
69,5.779102430567626e-06,0.0015537037,6.118016414442231e-06,0.0015440508
70,5.703680620021315e-06,0.0015467847,6.226854122165351e-06,0.0015732854
71,5.693295101175537e-06,0.0015435221,6.169785831826913e-06,0.0015584254
72,5.631287002850504e-06,0.0015361779,6.50621147521985e-06,0.0016773485
73,5.596801907277648e-06,0.0015329642,7.162695954387069e-06,0.0016416367
74,5.56025774976919e-06,0.0015275432,6.390734338839143e-06,0.0016376529
75,5.528033620351585e-06,0.0015255976,5.8580068065162615e-06,0.0015175398
76,5.523208304580213e-06,0.0015224593,5.928034553216659e-06,0.0015238951
77,5.475737036556324e-06,0.001517708,6.326367327227974e-06,0.0016117971
78,5.463206181668537e-06,0.0015153507,6.93846811024059e-06,0.0016805291
79,5.428266309985084e-06,0.0015116401,6.040674999295235e-06,0.0015467063
80,5.4035579232566656e-06,0.0015100706,6.565859819613461e-06,0.001719879
81,5.372134916206309e-06,0.0015058381,6.248990196051983e-06,0.0015745931
82,5.358975622470981e-06,0.0015027478,5.765750738132462e-06,0.0015008624
83,5.3355441311410785e-06,0.0014994107,5.929468475629504e-06,0.0015468571
84,4.6244837752666685e-06,0.0013804154,5.140895865653412e-06,0.0013955678
85,4.5954229112300676e-06,0.0013760616,5.193954552461911e-06,0.0014261755
86,4.570566425799255e-06,0.0013727949,5.559671007937862e-06,0.0015066304
87,4.55528623968365e-06,0.0013712016,5.420831972775656e-06,0.0014810963
88,4.5151464775761265e-06,0.0013679657,5.437663741033454e-06,0.0014423477
89,4.514997289646618e-06,0.0013660148,5.170202151963432e-06,0.0014036301
90,4.5011203529740906e-06,0.0013638887,5.214379327314992e-06,0.001439944
91,4.47459826000995e-06,0.0013622266,5.960507719911292e-06,0.0015899764
92,4.472122822019066e-06,0.0013596483,5.483325179652694e-06,0.0014572567
93,4.453400165066864e-06,0.0013583099,5.167055580009051e-06,0.0013993452
94,4.4306867208908846e-06,0.0013560285,5.062091001780873e-06,0.0013879009
95,4.426311198713587e-06,0.0013544856,5.489187928641521e-06,0.0014943742
96,4.391640043722661e-06,0.0013497518,4.977106896253655e-06,0.0013984294
97,4.401220888927126e-06,0.0013506721,4.9198743951611545e-06,0.0013765199
98,4.384368346942839e-06,0.0013485017,5.236382801311826e-06,0.001422378
99,4.3725029761705e-06,0.001346778,5.105556771846755e-06,0.0014114048
100,4.370192306236184e-06,0.0013468408,5.211538405736378e-06,0.0014074264
101,4.348479377897098e-06,0.001344941,5.175580040739016e-06,0.001423609
102,4.332978424193271e-06,0.0013430254,5.031344579693726e-06,0.0014079231
103,4.333874945261799e-06,0.0013417628,5.58820636120492e-06,0.0015740602
104,4.315547910463342e-06,0.0013396093,5.108152858981533e-06,0.001407755
105,4.294303464748303e-06,0.001336992,5.168846659331331e-06,0.0014434413
106,4.287285834109541e-06,0.0013362363,5.3153581575659295e-06,0.0014666255
107,4.284833292493322e-06,0.0013354591,5.02051695025705e-06,0.00139279
108,4.279515017658415e-06,0.0013341259,5.511790312776499e-06,0.0014623349
109,4.268927834536154e-06,0.0013333001,5.157424014216009e-06,0.0014008833
110,4.2620612407791156e-06,0.0013316221,5.022723936726647e-06,0.0014044456
111,4.245607072900311e-06,0.0013297476,5.1089176021000876e-06,0.0014255646
112,4.234529248580924e-06,0.0013270207,5.2906868334137815e-06,0.001421615
113,4.228964136468439e-06,0.0013277007,5.034845842807883e-06,0.0013772516
114,4.230026467390934e-06,0.0013270257,5.026097866805329e-06,0.0013835185
115,4.211960226801575e-06,0.0013256018,4.972199927394089e-06,0.0013906457
116,4.18731755908194e-06,0.0013218523,5.1315406610406406e-06,0.0014127064
117,4.1954205683091405e-06,0.0013237778,5.137437108756873e-06,0.0013990992
118,4.179692728986221e-06,0.0013201315,5.081734240750259e-06,0.0014095835
119,4.181080617317205e-06,0.001318116,5.296879292656384e-06,0.0014485668
120,4.171799263044204e-06,0.0013190849,5.087938922514478e-06,0.0014385395
121,4.1504960733497864e-06,0.001317253,4.963309591570386e-06,0.0013985881
122,4.141404691047943e-06,0.0013158368,5.059840665699118e-06,0.0014379207
123,4.137649184798724e-06,0.0013161749,5.095792038262362e-06,0.0014112985
124,4.136614921465453e-06,0.0013134109,4.987250895235463e-06,0.0013879524
125,4.124753483376982e-06,0.0013134502,4.846550248493588e-06,0.0013594676
126,4.11504040898884e-06,0.0013119583,4.872378433844075e-06,0.001377277
127,4.1196741275800325e-06,0.0013122951,5.029768153540127e-06,0.0014020979
128,4.097850276368682e-06,0.0013087095,5.297021929930674e-06,0.0014479365
129,4.104329121188083e-06,0.0013095641,4.958558274432658e-06,0.0013778365
130,4.081882623555966e-06,0.0013067798,4.978183593160865e-06,0.0014030462
131,4.083510197274656e-06,0.0013072498,4.909249937683422e-06,0.0013986916
132,4.0776525719848214e-06,0.0013051908,5.077489589366936e-06,0.0014280678
133,4.06635383704096e-06,0.0013046394,4.7857509014771934e-06,0.0013626401
134,4.054848996185085e-06,0.0013020782,4.956873808678218e-06,0.0013952159
135,4.062765762108857e-06,0.0013023202,4.829139397025176e-06,0.0013759985
136,4.045633278230758e-06,0.0013001312,4.797070727551564e-06,0.001347453
137,4.045948950891852e-06,0.001299878,4.713407199400729e-06,0.0013309377
138,4.031586134204379e-06,0.0013004881,4.963776749946513e-06,0.0013970678
139,4.035322294317412e-06,0.0012995307,4.6806918406922e-06,0.0013405976
140,4.012603589528986e-06,0.0012966148,4.848396175537731e-06,0.0013542948
141,4.021477108834845e-06,0.0012961514,5.0309462318244494e-06,0.0014285312
142,4.008734948818894e-06,0.001295446,5.153695942165966e-06,0.0014386716
143,4.0080266134758736e-06,0.0012962671,4.721923628186728e-06,0.0013383817
144,3.993995558735167e-06,0.0012922343,5.277803929763105e-06,0.0014159387
145,3.989746168381547e-06,0.0012924446,4.599698968781714e-06,0.001332239
146,3.975337449636897e-06,0.0012910713,4.6796804925627825e-06,0.0013345116
147,3.986303163164225e-06,0.0012927856,4.9140508912245806e-06,0.0013539215
148,3.971062059165178e-06,0.0012906987,4.78341064682449e-06,0.0013726263
149,3.955251228800656e-06,0.0012879386,4.668652097853438e-06,0.0013463227
150,3.953499769289247e-06,0.0012870805,4.6772440135472665e-06,0.001340359
151,3.956643282974879e-06,0.0012872625,4.771198741237689e-06,0.0013520339
152,3.9506843528302246e-06,0.0012871869,4.635504270923144e-06,0.0013384483
153,3.9409739792936254e-06,0.0012863508,4.672626866547202e-06,0.0013405468
154,3.941213098274352e-06,0.0012847334,4.7864755864539105e-06,0.0013803946
155,3.9265491848702655e-06,0.0012836735,4.686722998669947e-06,0.0013429223
156,3.926942981368989e-06,0.001282918,5.047177013889997e-06,0.0013912817
157,3.908167372459203e-06,0.0012809028,4.879394703542823e-06,0.0013576795
158,3.9182560413772705e-06,0.0012819916,4.820022734604639e-06,0.001349268
159,3.903921864968656e-06,0.0012804499,4.531428426175406e-06,0.0013182798
160,3.90407425377365e-06,0.0012802635,4.7199794221598646e-06,0.0013603067
161,3.8977650463402496e-06,0.0012789199,4.619504198111324e-06,0.0013300717
162,3.886612409879189e-06,0.0012782033,4.751975855550465e-06,0.0013576475
163,3.893772470050928e-06,0.0012787464,4.7570721981430655e-06,0.0013539406
164,3.8859317464199785e-06,0.0012774365,5.087276045321974e-06,0.0014469745
165,3.876140415223833e-06,0.0012760881,4.790439405872595e-06,0.0013746788
166,3.876971886262062e-06,0.0012755807,5.1194815406381125e-06,0.0014801087
167,3.871836897589849e-06,0.0012741652,5.275762553364239e-06,0.0014908118
168,3.8613299491561665e-06,0.0012733783,4.4988108088347944e-06,0.0013153299
169,3.862984150647323e-06,0.0012742565,4.537074233235738e-06,0.0013188979
170,3.859218514834381e-06,0.0012736397,5.0926929654815875e-06,0.0013977773
171,3.848224043352506e-06,0.0012711639,4.763408822254041e-06,0.0013648669
172,3.840925990898199e-06,0.0012700934,4.723618172460226e-06,0.001352556
173,3.843720594475068e-06,0.0012706204,4.490722433807706e-06,0.0013185483
174,3.842685108083338e-06,0.0012717794,4.6501181490582405e-06,0.0013387641
175,3.8287509748620414e-06,0.0012689729,4.848863498102237e-06,0.0014086353
176,3.829647253246179e-06,0.001268459,4.548657913528273e-06,0.001317659
177,3.821650628913626e-06,0.0012676029,4.570603551884566e-06,0.0013262089
178,3.8117580334539497e-06,0.0012670276,4.80708139870937e-06,0.0013701302
179,3.821157823509666e-06,0.0012686749,4.680332825038835e-06,0.0013352544
180,3.808014680493515e-06,0.0012660798,4.417633304617028e-06,0.0012891631
181,3.804556529392706e-06,0.0012654556,4.804651417116221e-06,0.0013746591
182,3.797219332842601e-06,0.0012640691,4.597528860502858e-06,0.0013430745
183,3.805431047410423e-06,0.001263314,4.653015312360734e-06,0.0013286911
184,3.784171295516179e-06,0.0012625267,4.893211653055932e-06,0.0013708072
185,3.8068197975106726e-06,0.0012637288,4.720527905976923e-06,0.0013602457
186,3.7841833786481816e-06,0.0012624641,4.493436360800208e-06,0.0013101296
187,3.7755400930362748e-06,0.0012605046,4.5636679032377776e-06,0.001343852
188,3.77698569859015e-06,0.0012605864,4.722755717184827e-06,0.0013666885
189,3.7646600986684145e-06,0.001260072,4.674761455699292e-06,0.0013342921
190,3.7681352607465778e-06,0.001258572,4.838705320697962e-06,0.0014123438
191,3.7651025511919713e-06,0.0012592946,4.530030094843928e-06,0.0013132399
192,3.758296838036663e-06,0.0012577975,4.800150124908785e-06,0.0013762156
193,3.759654364819049e-06,0.0012585846,4.86212525529999e-06,0.0014002946
194,3.7555960717512017e-06,0.0012577452,4.51922041536157e-06,0.0013384607
195,3.747368091270667e-06,0.0012573176,5.012981127624423e-06,0.0014391202
196,3.747175253901402e-06,0.0012565056,4.370873686322767e-06,0.0012875043
197,3.74795086169625e-06,0.00125587,5.093099082559085e-06,0.0014340829
198,3.7261366550053883e-06,0.0012544385,5.168379986469261e-06,0.0014032013
199,3.743914269595426e-06,0.0012563162,4.5872227549720966e-06,0.0013047195
200,3.7210285475333427e-06,0.0012518797,4.6896137515836645e-06,0.0013436249
201,3.7144486711831984e-06,0.0012526249,4.592896084349677e-06,0.001341103
202,3.722022983260224e-06,0.0012519015,4.771293453627799e-06,0.0013576731
203,3.713061762178291e-06,0.0012521141,4.595368973892654e-06,0.001341446
204,3.7058879962402143e-06,0.0012505264,4.8258905783264534e-06,0.0013503787
205,3.721415983560964e-06,0.0012517555,4.74260570880273e-06,0.0013784346
206,3.7000795580863284e-06,0.0012493641,4.437454021691796e-06,0.0013002414
207,3.704948595913955e-06,0.0012496543,4.38677694058182e-06,0.0012853709
208,3.70271805464057e-06,0.0012503472,4.6150258993124864e-06,0.001310993
209,3.7021142279291335e-06,0.0012491846,4.522944276921581e-06,0.0013227687
210,3.672708138835458e-06,0.00124529,4.669637738611142e-06,0.0013392877
211,3.6865066920256396e-06,0.0012472138,4.615639933959028e-06,0.0013176786
212,3.684853004262034e-06,0.0012479437,4.6649919244196575e-06,0.0013670435
213,3.6774147772737728e-06,0.0012477132,4.820906286664486e-06,0.0013600423
214,3.688567959941701e-06,0.0012462889,4.630570605340824e-06,0.0013453963
215,3.6767629005320254e-06,0.0012459289,4.438873334699871e-06,0.0013264448
216,3.6700188921586695e-06,0.0012448278,4.575325494026269e-06,0.0013121705
217,3.6650399731768136e-06,0.0012443514,4.8769278722325065e-06,0.0013542691
218,3.6767091475689136e-06,0.0012453498,4.6760658173663985e-06,0.0013531491
219,3.6612461688132448e-06,0.0012436789,4.74293750658667e-06,0.0013798476
220,3.6600518236421164e-06,0.001243231,4.544964863581066e-06,0.0013066063
221,3.6586582779993523e-06,0.0012430203,4.7315369474104305e-06,0.0013415689
222,3.6591976359277718e-06,0.0012427581,4.475962206208203e-06,0.0013044775
223,3.6542020751641716e-06,0.0012421677,4.434093689353372e-06,0.0013077388
224,3.648825629928502e-06,0.0012402454,5.632324789833084e-06,0.0015328584
225,3.6553344915559618e-06,0.0012420244,4.298436054847632e-06,0.0012745736
226,3.650373215403092e-06,0.001242723,4.767935475091881e-06,0.0013888846
227,3.6408675432445124e-06,0.0012392559,4.3759453030540886e-06,0.0012881461
228,3.62669768919143e-06,0.0012389873,4.8215862710892286e-06,0.0014012726
229,3.6297692661832772e-06,0.0012385643,4.509871699870112e-06,0.001327455
230,3.632463268756854e-06,0.0012389723,4.513889295667532e-06,0.0013447976
231,3.6325138507504327e-06,0.0012384608,4.674411641028427e-06,0.0013466859
232,3.6228662823239494e-06,0.0012364559,4.821281272428077e-06,0.0013847704
233,3.619252528839313e-06,0.0012376193,4.591592606619861e-06,0.0013577738
234,3.620796525020379e-06,0.0012373163,4.586198605931983e-06,0.0013108426
235,3.615989824927076e-06,0.0012368895,4.439090516288432e-06,0.0012980705
236,3.6111338020726285e-06,0.0012353332,5.094598248017301e-06,0.0014608164
237,3.6050009402081764e-06,0.0012351464,4.504777827225824e-06,0.0013036377
238,3.5980406125708825e-06,0.0012344314,4.54269793924548e-06,0.001321664
239,3.6007933385418072e-06,0.0012334639,4.7456630274410416e-06,0.0013836039
240,3.5985623392018497e-06,0.0012346214,4.5733283073446384e-06,0.0013142157
241,3.5991811249911826e-06,0.0012333267,5.0212058279218035e-06,0.0014125584
242,3.5914934526152244e-06,0.0012320507,4.441449604849655e-06,0.0013355114
243,3.593452846713055e-06,0.0012332143,4.481647963245646e-06,0.0013325292
244,3.580882757924931e-06,0.0012316573,4.55400135251324e-06,0.001310907
245,3.587511312933048e-06,0.0012319215,4.738323691214669e-06,0.0013927567
246,3.5889464066694305e-06,0.0012318286,4.35471137932192e-06,0.0012834294
247,3.5747777449877393e-06,0.001229757,4.445003546113998e-06,0.0013180336
248,3.578605029399262e-06,0.0012310074,4.5414301628324676e-06,0.001325938
249,3.573179880634418e-06,0.0012297957,4.528374694975989e-06,0.001316438
250,3.571163241523978e-06,0.0012290535,4.630966802623411e-06,0.0013535529
251,3.5598138489686318e-06,0.0012280529,4.873785844766533e-06,0.0014008814
252,3.566325337203126e-06,0.0012301465,4.372240732254478e-06,0.0012988162
253,3.5735080538513753e-06,0.0012282917,4.408502053938467e-06,0.0013153477
254,3.5660269542149774e-06,0.0012291409,4.515709398582825e-06,0.001317281
255,3.566293961745974e-06,0.0012272134,4.339979820635961e-06,0.0012902919
256,3.555584224718528e-06,0.0012270106,4.512210759712254e-06,0.0013378164
257,3.5527039887651134e-06,0.001227192,4.766655000155198e-06,0.0013803159
258,3.5517118626389536e-06,0.001226503,4.511671166944832e-06,0.0013224635
259,3.5494794673118494e-06,0.0012270677,4.796230602949335e-06,0.0013996873
260,3.5363617788361437e-06,0.0012245734,4.345178303636958e-06,0.0012971893
261,3.543074314799306e-06,0.0012260382,4.663721273127706e-06,0.0013417127
262,3.5403682808588102e-06,0.0012250264,4.499739754401155e-06,0.001312526
263,3.537594959276459e-06,0.0012241588,4.4666529527149775e-06,0.0013525124
264,3.5420766489971966e-06,0.0012250141,4.376501158504186e-06,0.0012835001
265,3.5297581016835073e-06,0.0012233891,4.260509770517617e-06,0.0012767587
266,3.5301755171107565e-06,0.00122355,4.307749153248972e-06,0.0012604067
267,3.5174064155225046e-06,0.0012210252,4.337910693561542e-06,0.0012900388
268,3.5327200327754344e-06,0.0012229935,4.4664805378787056e-06,0.0013094643
269,3.5237117514167175e-06,0.0012229213,4.613063088247882e-06,0.0013559534
270,3.5094371852783015e-06,0.0012202332,4.23632531394427e-06,0.0012707615
271,3.514870702486334e-06,0.0012210651,4.707571269842485e-06,0.0013510393
272,3.5196143657638218e-06,0.0012209181,4.540435788090885e-06,0.0013247366
273,3.501445506345383e-06,0.0012188628,4.4188111074903056e-06,0.0012885159
274,3.510262854729581e-06,0.0012211235,4.22612043285103e-06,0.0012748602
275,3.507415967246166e-06,0.0012191425,4.578210965724658e-06,0.0013139229
276,3.513771154168568e-06,0.0012203751,4.543598668639972e-06,0.001330424
277,3.498025329123139e-06,0.0012184086,4.498958057872181e-06,0.0013186325
278,3.5025514560460695e-06,0.0012180305,4.5205501815374695e-06,0.0012932471
279,3.4987017421527906e-06,0.0012182556,4.44278996917662e-06,0.0012928251
280,3.503089597690907e-06,0.0012192455,4.482952641446659e-06,0.0013117669
281,3.5071574996681457e-06,0.001218156,4.847426585365722e-06,0.0014279364
282,3.4876955304053313e-06,0.0012162398,4.610208172770289e-06,0.0013090438
283,3.490071365729878e-06,0.0012178655,4.343413354406662e-06,0.0012784408
284,3.4911907947487204e-06,0.0012161202,4.361871679686947e-06,0.001283521
285,3.489675051830165e-06,0.0012163682,4.343856995152669e-06,0.0012779084
286,3.485030320180083e-06,0.0012158895,4.446205597229734e-06,0.0013121434
287,3.496039885868926e-06,0.0012181036,4.40263399287786e-06,0.0013058381
288,3.4848724822131633e-06,0.0012149303,4.51943972825918e-06,0.0013151915
289,3.476269030320839e-06,0.0012155934,4.455718773410834e-06,0.001294361
290,3.470119123472255e-06,0.0012136293,4.344473793554337e-06,0.0012851916
291,3.4739785025084674e-06,0.0012130839,4.231291043952745e-06,0.0012592133
292,3.4602690480483907e-06,0.0012131692,4.3754049804209274e-06,0.0013042138
293,3.4719286810834407e-06,0.0012137967,4.2748816828496695e-06,0.0012953734
294,3.465731541002627e-06,0.0012137059,4.176265694396192e-06,0.001267246
295,3.4672212542199603e-06,0.0012127054,4.467542233395064e-06,0.0013150075
296,3.452616816731846e-06,0.0012115982,4.3796379584528384e-06,0.0012917937
297,3.463511289619342e-06,0.001211661,4.192430834562601e-06,0.0012569608
298,3.4540109422790834e-06,0.0012123396,4.144134225561831e-06,0.001255137
299,3.446842323490358e-06,0.0012113405,4.4529309959352684e-06,0.0013128973
300,3.4583832324450853e-06,0.0012110826,4.4375214319519776e-06,0.0013075832
301,3.4453056607261944e-06,0.0012116162,4.42824081919398e-06,0.0013481748
302,3.4449406664341698e-06,0.001209765,4.148953839082204e-06,0.0012480321
303,3.4346492979348903e-06,0.001207884,5.033324385869121e-06,0.0014616427
304,3.443528942415943e-06,0.0012093737,4.403401716538837e-06,0.0013304292
305,3.4487934485450054e-06,0.0012103444,4.418281692660775e-06,0.0012982298
306,3.434794962132868e-06,0.0012077289,4.538884151688839e-06,0.0013333027
307,3.4465664475614224e-06,0.0012097994,4.7292111023376e-06,0.0014347242
308,3.427017646556998e-06,0.0012065907,4.645248226275679e-06,0.0013710253
309,3.438930991967296e-06,0.0012080902,4.40291775579582e-06,0.0012905168
310,3.42774021219561e-06,0.0012080242,4.40162336732377e-06,0.0013003033
311,3.434902611454478e-06,0.0012085685,4.382691514290883e-06,0.0012896918
312,3.4290613622599702e-06,0.001207421,4.207470249367106e-06,0.0012610382
313,3.4160833740240784e-06,0.0012061596,4.35193724506551e-06,0.001289578
314,3.4260031448124485e-06,0.0012069559,4.343596329712136e-06,0.0012823966
315,3.4212186449593756e-06,0.0012076282,4.343816100075555e-06,0.0013012553
316,3.42025345648816e-06,0.0012056376,4.636686893624336e-06,0.0013950921
317,3.426960739682231e-06,0.0012082291,4.28595314680837e-06,0.0012927044
318,3.4246437187500597e-06,0.0012067195,4.265923476564608e-06,0.0012654344
319,3.416875044158875e-06,0.0012052226,4.342638937860961e-06,0.0012970667
320,3.4122763047381413e-06,0.0012056093,4.483431515007239e-06,0.0013201785
321,3.4135827507086148e-06,0.0012059147,4.355457037071959e-06,0.0012812127
322,3.405253809285301e-06,0.001202284,4.389939320431205e-06,0.001270151
323,3.4059914258858874e-06,0.0012044582,4.364145986387629e-06,0.0012727052
324,3.399743856740123e-06,0.0012033655,4.533042571340208e-06,0.0013206482
325,3.4042172916889708e-06,0.0012050078,4.303303829141529e-06,0.0012646097
326,3.3974395713074187e-06,0.0012023941,4.608510246006241e-06,0.0013802852
327,3.3925146242324964e-06,0.0012023057,4.5894958885903745e-06,0.0013320785
328,3.403556568846008e-06,0.0012033919,4.3649141604334175e-06,0.0012862282
329,3.3983350036326923e-06,0.0012029911,4.158975030169066e-06,0.0012471692
330,3.384525327142265e-06,0.0012008945,4.260777731907489e-06,0.0012616798
331,3.3752534622448036e-06,0.0011990841,4.334720528365207e-06,0.001321548
332,3.397332897777004e-06,0.0012032342,4.484973798596334e-06,0.001314559
333,3.3842996246521665e-06,0.0012000324,4.181487821042809e-06,0.0012526806
334,3.3880834981564913e-06,0.0012003825,4.289622074661942e-06,0.0012892962
335,3.376394653242608e-06,0.001199591,4.506563960119375e-06,0.0013263926
336,3.3764038052350827e-06,0.0012004107,4.664689916757238e-06,0.0013167758
337,3.376051104666512e-06,0.001199867,4.640524800135379e-06,0.0013590474
338,3.366712241627973e-06,0.0011983283,4.39475116974454e-06,0.0012965862
339,3.372391177004281e-06,0.0011982216,4.368539005969017e-06,0.0013005248
340,3.375816437544115e-06,0.0011988634,4.797812828633314e-06,0.0013849495
341,3.378920119451876e-06,0.0012000396,4.237108763019103e-06,0.0012710266
342,3.373156512888012e-06,0.0011994882,4.346435733839508e-06,0.001306328
343,3.358307028918094e-06,0.0011970059,4.336579475626793e-06,0.0013033103
344,3.3643179759706576e-06,0.0011979665,4.50131239816988e-06,0.001336489
345,3.3617200939699123e-06,0.0011975126,4.459542812279028e-06,0.0013227065
346,3.3652003563643165e-06,0.0011981672,4.457765990018101e-06,0.0012986823
347,3.353084800452761e-06,0.0011965588,5.111918736221809e-06,0.0014197923
348,3.3584649076301565e-06,0.0011957173,4.419180122357886e-06,0.0013158888
349,3.36118260451158e-06,0.0011961767,4.416620820531022e-06,0.0013180544
350,3.3631711612978487e-06,0.0011978459,4.24218424085743e-06,0.0012811488
351,3.3461699832073633e-06,0.0011957451,4.252963989217426e-06,0.0012597234
352,3.345155513746397e-06,0.0011939162,4.316234814565249e-06,0.0012804116
353,3.3466642485117587e-06,0.0011954121,4.651011246423902e-06,0.0012911725
354,3.341017597058126e-06,0.0011943523,4.347722930163104e-06,0.0013192509
355,3.341627762291995e-06,0.0011945543,4.1305177066362456e-06,0.0012385978
356,3.3419725369540207e-06,0.0011932476,4.501785820117222e-06,0.0013268954
357,3.3380722611520944e-06,0.0011936475,4.6304609316733825e-06,0.0013647056
358,3.342648178425322e-06,0.0011934972,4.193579525537193e-06,0.00124626
359,3.3345255926860138e-06,0.001192825,4.222771231881469e-06,0.001283719
360,3.3384745067299408e-06,0.0011942287,4.365017216167544e-06,0.0013090719
361,3.333592161307377e-06,0.0011933002,4.3362530340837275e-06,0.0013060772
362,3.3320918960909134e-06,0.0011919365,4.428091581557502e-06,0.0013147222
363,3.3392712462569267e-06,0.0011926781,4.485754862687035e-06,0.0013454219
364,3.326495169806921e-06,0.0011917517,4.191583503108831e-06,0.001268492
365,3.3276324122511673e-06,0.0011914868,4.242219679736347e-06,0.0012860716
366,3.3129682818949317e-06,0.001189257,4.234649738580012e-06,0.0012495309
367,3.3224042416202566e-06,0.0011917186,4.757270475188715e-06,0.0014147359
368,3.321262609760993e-06,0.0011911407,4.348990621647055e-06,0.0012761188
369,3.3248429666940564e-06,0.0011912287,4.556028101210422e-06,0.0013348842
370,3.3172096480383516e-06,0.0011901471,4.370622674100439e-06,0.0012845829
371,3.326141142566526e-06,0.0011909765,4.57977868635885e-06,0.0013633218
372,3.3125879951777588e-06,0.0011900244,4.516255160325617e-06,0.0013188588
373,3.320938534160149e-06,0.0011901534,4.203016669278311e-06,0.0012555777
374,3.3140991917006202e-06,0.0011902663,4.486274801833199e-06,0.0013218865
375,3.3127763493060774e-06,0.0011899009,4.665953515606081e-06,0.0013501738
376,3.304766602596791e-06,0.0011874131,4.347106042399597e-06,0.0012962549
377,3.3024958376376983e-06,0.0011872295,4.737154695675519e-06,0.0014201733
378,3.298871245954189e-06,0.0011881517,4.713797763240335e-06,0.0013350634
379,3.3074281452362085e-06,0.0011868804,4.299288829993391e-06,0.0012788357
380,3.297708678471048e-06,0.0011860846,4.0366955582611835e-06,0.0012361404
381,3.2949672942846483e-06,0.0011871357,4.1729162641825526e-06,0.0012550115
382,3.2938498422544033e-06,0.0011871436,4.29523381949992e-06,0.0012809417
383,3.29817739592317e-06,0.0011884324,4.356906576519318e-06,0.0012977491
384,3.2919160349864073e-06,0.0011860826,4.020630761799924e-06,0.0012277721
385,3.290342685610173e-06,0.0011866986,5.086493536866239e-06,0.0013885457
386,3.302779422059189e-06,0.0011882124,4.2652810588237516e-06,0.0012710267
387,3.3018008861586843e-06,0.0011872362,4.220694976853234e-06,0.001280517
388,3.2970977686625976e-06,0.0011866302,4.306401607158323e-06,0.0012936615
389,3.2915399250649632e-06,0.0011864313,4.307254708001403e-06,0.0012890331
390,3.283953335049164e-06,0.0011854388,4.580137783813098e-06,0.0013308846
391,3.283200642019425e-06,0.001185656,4.037875492439607e-06,0.0012425387
392,3.275921244011639e-06,0.0011856187,4.540928807955803e-06,0.0013363857
393,3.2906072229681003e-06,0.001186126,4.260502166189748e-06,0.0012759138
394,3.2818515993803387e-06,0.0011836705,4.389655505264215e-06,0.0013331699
395,3.2756766148717514e-06,0.0011837654,4.176754046049679e-06,0.0012577879
396,3.2787063741214705e-06,0.0011833751,4.202813661752278e-06,0.0012624784
397,3.2795469034635147e-06,0.0011846741,4.58910590616527e-06,0.0013561551
398,3.2725979074382565e-06,0.001182933,4.271683652594093e-06,0.0012864379
399,3.2755149504210703e-06,0.0011843931,4.264378155779898e-06,0.0012827864
400,3.280157149035574e-06,0.0011828383,4.268185339095669e-06,0.0012888705
401,3.271954791674867e-06,0.0011835797,4.418051540572643e-06,0.0013085403
402,3.2719485002706073e-06,0.0011822993,4.563373665388403e-06,0.0013415683
403,3.2632198222052544e-06,0.0011823132,4.166114664560256e-06,0.0012766907
404,3.2657151690422053e-06,0.0011819347,4.231624531150577e-06,0.0012832688
405,3.2632822485645684e-06,0.0011819212,4.292619354681566e-06,0.0012931166
406,3.2589866154709955e-06,0.0011818942,4.250361893351943e-06,0.0012781925
407,3.2663790620807627e-06,0.001182211,4.096490297488842e-06,0.0012500176
408,3.261831764710688e-06,0.0011816511,4.581006303578816e-06,0.0013477958
409,3.259194798011033e-06,0.0011810071,4.300459509882817e-06,0.0012853137
410,3.2529479985868457e-06,0.0011806685,4.232797897715779e-06,0.0012807397
411,3.2615031005786064e-06,0.0011818326,4.466348032202348e-06,0.0013248379
412,3.265921768444936e-06,0.0011802794,4.2159562332876455e-06,0.0012571047
413,3.2526150336201427e-06,0.0011798189,4.238644619714868e-06,0.0012494174
414,3.2567023449269184e-06,0.0011812572,4.311794649654676e-06,0.001273995
415,3.246151943525332e-06,0.0011782595,4.122463328019457e-06,0.0012709177
416,3.250611805832629e-06,0.0011793372,4.156106049252817e-06,0.0012516415
417,3.2497549835026133e-06,0.0011804886,4.185935944861868e-06,0.0012545771
418,3.2464520217006255e-06,0.0011793345,4.255449848936102e-06,0.0012958025
419,3.2508560932476715e-06,0.0011781858,4.492584171177855e-06,0.0013423802
420,3.2428938545710767e-06,0.001179139,4.18983981632115e-06,0.0012927145
421,3.2365711816964225e-06,0.0011771673,4.160678014917488e-06,0.001259055
422,3.2441598730414972e-06,0.0011788297,4.199344604152789e-06,0.0012576614
423,3.2463748706113927e-06,0.0011774142,4.1870093391790916e-06,0.0012583937
424,3.2483344184960335e-06,0.0011772503,4.494710692324134e-06,0.0013072463
425,3.2341386742936883e-06,0.0011775922,4.17135916789483e-06,0.0012538887
426,3.2385746927809367e-06,0.001177378,4.256277875672986e-06,0.001287473
427,3.2284586735602314e-06,0.0011774086,4.127852877311168e-06,0.0012652123
428,3.2404723825463927e-06,0.0011774153,4.359017304054857e-06,0.0013050012
429,3.243156047824335e-06,0.0011776204,4.142557933276045e-06,0.0012604594
430,3.2310212310220895e-06,0.0011758542,4.473707224351404e-06,0.0012891693
431,3.2328840429222913e-06,0.0011761704,4.19237694262077e-06,0.0012603108
432,3.2289179341384274e-06,0.0011759534,4.438224318797607e-06,0.0013175743
433,3.2229731843340173e-06,0.0011757367,4.003447055874972e-06,0.0012282617
434,3.2303354318897354e-06,0.0011755802,4.457175374026383e-06,0.0013442115


==> results/10/full/comparison.txt <==
December 6, 2020.
With standard scaler!
FULL

======= SMOOTH STAR-SHAPED INTERFACE =======

* MaxRefLevel: 10
* Samples: 
	iter5 = 5052
	iter10 = 5052
	iter20 = 5052
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     4.8940666095e-01  |     2.3697966767e+00  |     4.8847841978e-01
* Neural model on iter10     |     1.2045964689e-01  |     1.1330796513e+00  |     3.2597298119e-02
* Numerical method on iter10 |     1.0714720769e-01  |     6.4114440389e-01  |     2.8000978512e-02
* Numerical method on iter20 |     7.5123729938e-03  |     1.2027719124e-01  |     1.7519672423e-04

======= SHARP STAR-SHAPED INTERFACE =======

* MaxRefLevel: 10
* Samples: 
	iter5 = 5908
	iter10 = 5908
	iter20 = 5908
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     1.3497925049e+00  |     6.9360942614e+00  |     3.6099934075e+00
* Neural model on iter10     |     1.9517635992e-01  |     4.9478596976e+00  |     1.1085255163e-01
* Numerical method on iter10 |     2.0354282975e-01  |     1.4920153636e+00  |     8.6263231309e-02
* Numerical method on iter20 |     2.2570369661e-02  |     1.1906460524e+00  |     6.1506636204e-03


==> results/10/hybrid/comparison.txt <==
April 29, 2021.
Back to PCA+Whitening.
HK_FLAT_LIM = 40 * H
HYBRID

======= SMOOTH STAR-SHAPED INTERFACE =======

* MaxRefLevel: 10
* Samples: 
	iter5 = 5052
	iter10 = 5052
	iter20 = 5052
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     4.8940666095e-01  |     2.3697966767e+00  |     4.8847841978e-01
* Neural model on iter10     |     1.0714720769e-01  |     6.4114440389e-01  |     2.8000978512e-02
* Numerical method on iter10 |     1.0714720769e-01  |     6.4114440389e-01  |     2.8000978512e-02
* Numerical method on iter20 |     7.5123729938e-03  |     1.2027719124e-01  |     1.7519672423e-04

======= SHARP STAR-SHAPED INTERFACE =======

* MaxRefLevel: 10
* Samples: 
	iter5 = 5908
	iter10 = 5908
	iter20 = 5908
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     1.3497925049e+00  |     6.9360942614e+00  |     3.6099934075e+00
* Neural model on iter10     |     1.9965756650e-01  |     1.5805691261e+00  |     8.3198458155e-02
* Numerical method on iter10 |     2.0354282975e-01  |     1.4920153636e+00  |     8.6263231309e-02
* Numerical method on iter20 |     2.2570369661e-02  |     1.1906460524e+00  |     6.1506636204e-03


==> results/7/full/comparison.txt <==
November 17, 2020.
FULL

======= SMOOTH STAR-SHAPED INTERFACE =======

* MaxRefLevel: 7
* Samples: 
	iter5 = 632
	iter10 = 632
	iter20 = 632
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     1.9952530916e-01  |     1.2208171311e+00  |     8.4385160691e-02
* Neural model on iter10     |     9.3239963850e-02  |     5.4424094669e-01  |     1.4974871868e-02
* Numerical method on iter10 |     9.1293188302e-02  |     6.8470772143e-01  |     2.0993459946e-02
* Numerical method on iter20 |     7.6653157688e-02  |     6.7015651856e-01  |     1.8337533147e-02

======= SHARP STAR-SHAPED INTERFACE =======

* MaxRefLevel: 7
* Samples: 
	iter5 = 740
	iter10 = 740
	iter20 = 740
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     7.2852684965e-01  |     1.7435278306e+01  |     3.1541521639e+00
* Neural model on iter10     |     1.9262012912e-01  |     6.3026745683e+00  |     1.7648108722e-01
* Numerical method on iter10 |     4.4413469826e-01  |     1.7265599574e+01  |     2.5700649232e+00
* Numerical method on iter20 |     4.0463864889e-01  |     1.7453621176e+01  |     2.5544645094e+00


==> results/7/hybrid/comparison.txt <==
November 16, 2020.
HYBRID

======= SMOOTH STAR-SHAPED INTERFACE =======

* MaxRefLevel: 7
* Samples: 
	iter5 = 632
	iter10 = 632
	iter20 = 632
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85
  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     1.9952530916e-01  |     1.2208171311e+00  |     8.4385160691e-02
* Neural model on iter10     |     8.5596481047e-02  |     4.7659492008e-01  |     1.2984665879e-02
* Numerical method on iter10 |     9.1293188302e-02  |     6.8470772143e-01  |     2.0993459946e-02
* Numerical method on iter20 |     7.6653157688e-02  |     6.7015651856e-01  |     1.8337533147e-02

======= SHARP STAR-SHAPED INTERFACE =======

* MaxRefLevel: 7
* Samples: 
	iter5 = 740
	iter10 = 740
	iter20 = 740
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     7.2852684965e-01  |     1.7435278306e+01  |     3.1541521639e+00
* Neural model on iter10     |     1.7789571341e-01  |     4.8412654870e+00  |     1.6016293169e-01
* Numerical method on iter10 |     4.4413469826e-01  |     1.7265599574e+01  |     2.5700649232e+00
* Numerical method on iter20 |     4.0463864889e-01  |     1.7453621176e+01  |     2.5544645094e+00

==> results/8/full/comparison.txt <==
November 20, 2020.
FULL

======= SMOOTH STAR-SHAPED INTERFACE =======

* MaxRefLevel: 8
* Samples: 
	iter5 = 1264
	iter10 = 1264
	iter20 = 1264
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     2.2242310294e-01  |     1.4248023112e+00  |     1.0218072233e-01
* Neural model on iter10     |     6.4763688311e-02  |     4.9171808247e-01  |     7.7087116786e-03
* Numerical method on iter10 |     6.3518696954e-02  |     4.2904784131e-01  |     8.7456070827e-03
* Numerical method on iter20 |     2.9732121994e-02  |     4.3160954520e-01  |     2.8170449886e-03

======= SHARP STAR-SHAPED INTERFACE =======

* MaxRefLevel: 8
* Samples: 
	iter5 = 1480
	iter10 = 1480
	iter20 = 1480
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     6.0960536054e-01  |     6.5143831715e+00  |     9.3754749251e-01
* Neural model on iter10     |     1.4270760086e-01  |     1.2288069420e+00  |     4.5471198117e-02
* Numerical method on iter10 |     2.0901966763e-01  |     5.1418354837e+00  |     3.1595945967e-01
* Numerical method on iter20 |     1.4127930989e-01  |     5.0590036447e+00  |     2.8896919129e-01


==> results/8/hybrid/comparison.txt <==
November 28, 2020.
HK_FLAT_LIM = 5 * 2
HYBRID

======= SMOOTH STAR-SHAPED INTERFACE =======

* MaxRefLevel: 8
* Samples: 
	iter5 = 1264
	iter10 = 1264
	iter20 = 1264
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     2.2242310294e-01  |     1.4248023112e+00  |     1.0218072233e-01
* Neural model on iter10     |     5.8766392447e-02  |     3.2543909985e-01  |     7.3621889835e-03
* Numerical method on iter10 |     6.3518696954e-02  |     4.2904784131e-01  |     8.7456070827e-03
* Numerical method on iter20 |     2.9732121994e-02  |     4.3160954520e-01  |     2.8170449886e-03

======= SHARP STAR-SHAPED INTERFACE =======

* MaxRefLevel: 8
* Samples: 
	iter5 = 1480
	iter10 = 1480
	iter20 = 1480
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     6.0960536054e-01  |     6.5143831715e+00  |     9.3754749251e-01
* Neural model on iter10     |     1.2062417984e-01  |     1.3352029600e+00  |     3.7355885024e-02
* Numerical method on iter10 |     2.0901966763e-01  |     5.1418354837e+00  |     3.1595945967e-01
* Numerical method on iter20 |     1.4127930989e-01  |     5.0590036447e+00  |     2.8896919129e-01

==> results/9/full/comparison.txt <==
November 25, 2020.
FULL

======= SMOOTH STAR-SHAPED INTERFACE =======

* MaxRefLevel: 9
* Samples: 
	iter5 = 2524
	iter10 = 2524
	iter20 = 2524
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     3.0699565545e-01  |     1.8131102953e+00  |     1.8888979845e-01
* Neural model on iter10     |     8.8913556161e-02  |     7.3718405991e-01  |     1.7650564844e-02
* Numerical method on iter10 |     7.7025348058e-02  |     4.4244555652e-01  |     1.4383144454e-02
* Numerical method on iter20 |     1.3802744007e-02  |     2.0525677773e-01  |     6.5330671769e-04

======= SHARP STAR-SHAPED INTERFACE =======

* MaxRefLevel: 9
* Samples: 
	iter5 = 2952
	iter10 = 2952
	iter20 = 2952
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     8.0538193540e-01  |     4.8989860043e+00  |     1.1952765749e+00
* Neural model on iter10     |     1.7365721220e-01  |     1.5031246364e+00  |     6.7554815802e-02
* Numerical method on iter10 |     1.5775399771e-01  |     2.4602095270e+00  |     7.0045077686e-02
* Numerical method on iter20 |     4.8133452944e-02  |     2.3758571199e+00  |     3.1565658384e-02


==> results/9/hybrid/comparison.txt <==
April 29, 2021.
HK_FLAT_LIM = 20 * H
HYBRID

======= SMOOTH STAR-SHAPED INTERFACE =======

* MaxRefLevel: 9
* Samples: 
	iter5 = 2524
	iter10 = 2524
	iter20 = 2524
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     3.0699565545e-01  |     1.8131102953e+00  |     1.8888979845e-01
* Neural model on iter10     |     7.6454258283e-02  |     4.4244555652e-01  |     1.4261518933e-02
* Numerical method on iter10 |     7.7025348058e-02  |     4.4244555652e-01  |     1.4383144454e-02
* Numerical method on iter20 |     1.3802744007e-02  |     2.0525677773e-01  |     6.5330671769e-04

======= SHARP STAR-SHAPED INTERFACE =======

* MaxRefLevel: 9
* Samples: 
	iter5 = 2952
	iter10 = 2952
	iter20 = 2952
* MinD: -0.5
* MaxD: 0.5
* SideLength: 0.85

  Method                     | Mean Absolute Error   | Max Absolute Error    | Mean Square Error
* Numerical method on iter5  |     8.0538193540e-01  |     4.8989860043e+00  |     1.1952765749e+00
* Neural model on iter10     |     1.4013778542e-01  |     1.3622974574e+00  |     4.4491299723e-02
* Numerical method on iter10 |     1.5775399771e-01  |     2.4602095270e+00  |     7.0045077686e-02
* Numerical method on iter20 |     4.8133452944e-02  |     2.3758571199e+00  |     3.1565658384e-02

